Multi-Layer Modeling of Dense Vegetation from Aerial LiDAR Scans

The analysis of the multi-layer structure of wild forests is an important challenge of automated large-scale forestry. While modern aerial LiDARs offer geometric information across all vegetation layers, most datasets and methods focus only on the segmentation and reconstruction of the top of canopy. We release WildForest3D, which consists of 29 study plots and over 2000 individual trees across 47 000m2 with dense 3D annotation, along with occupancy and height maps for 3 vegetation layers: ground vegetation, understory, and overstory. We propose a 3D deep network architecture predicting for the first time both 3D point-wise labels and high-resolution layer occupancy rasters simultaneously. This allows us to produce a precise estimation of the thickness of each vegetation layer as well as the corresponding watertight meshes, therefore meeting most forestry purposes. Both the dataset and the model are released in open access: https://github.com/ekalinicheva/multi_layer_vegetation.

==> images/ECM.csv <==
2.999999999999999889e-01,4.351588704422076903e-01,1.111559875439489309e+00,2.751668292260709206e-03
5.999999999999999778e-01,5.335477405339054263e-02,1.101243037581520548e-02,3.121111951489913532e-03
8.999999999999999112e-01,5.759856782094138761e-02,1.315915135005730954e-03,3.529841067198321268e-03
1.199999999999999956e+00,5.738015479188886270e-02,2.017643400466873158e-04,3.980518091549033709e-03
1.500000000000000000e+00,3.209479316214615408e-02,3.431170018614336297e-05,4.475780324499066022e-03
1.799999999999999822e+00,1.919888676118992193e-02,6.177908312636532813e-06,5.018207949439142113e-03
2.100000000000000089e+00,1.642151234808549715e-02,1.153410128732407728e-06,5.610289257218108866e-03
2.399999999999999911e+00,1.578964059373055492e-02,2.208082296206527094e-07,6.254383324457239365e-03
2.699999999999999734e+00,1.663754095542348266e-02,4.305562311206212223e-08,6.952680488072166161e-03
3.000000000000000000e+00,1.743059961768180649e-02,8.514303317286185596e-09,7.707161034325090213e-03
3.299999999999999822e+00,1.872104864959469456e-02,1.702504441299011251e-09,8.519552595391059052e-03
3.599999999999999645e+00,2.008350721728687990e-02,3.435024080285045893e-10,9.391286817314518573e-03
3.899999999999999911e+00,2.063669305506176180e-02,6.982252898007140028e-11,1.032345592878052172e-02
4.200000000000000178e+00,2.164101148122897847e-02,1.428138088567344060e-11,1.131676989752204016e-02
4.500000000000000000e+00,2.269587964774462396e-02,2.936653745020453246e-12,1.237151490926909590e-02
4.799999999999999822e+00,2.216558425842936331e-02,6.066318124248471752e-13,1.348751394011778876e-02
5.099999999999999645e+00,2.293861377828551595e-02,1.258145931535476942e-13,1.466409021617323845e-02
5.399999999999999467e+00,2.482183004843477661e-02,2.618546900010578158e-14,1.590003436175390500e-02
5.700000000000000178e+00,2.466159690921713998e-02,5.466876485827516708e-15,1.719357602923202513e-02
6.000000000000000000e+00,2.536881638975186509e-02,1.144516297378120383e-15,1.854236077780447786e-02
6.299999999999999822e+00,2.576415351002376772e-02,2.402067293082104106e-16,1.994343292495264625e-02
6.599999999999999645e+00,2.634833683008779362e-02,5.052700078243339838e-17,2.139322503348704135e-02
6.899999999999999467e+00,2.715284071657596970e-02,1.064992148975378783e-17,2.288755461814590345e-02
7.199999999999999289e+00,2.717382362766398302e-02,2.248926583674230270e-18,2.442162856076652427e-02
7.500000000000000000e+00,2.866742538965616829e-02,4.757092594659322048e-19,2.599005561208712206e-02
7.799999999999999822e+00,2.955299961443902390e-02,1.007825263940230535e-19,2.758686723427576648e-02
8.099999999999999645e+00,3.011572313907212931e-02,2.138223565219984690e-20,2.920554690274716758e-02
8.400000000000000355e+00,3.113720940158399425e-02,4.542533573811851815e-21,3.083906784097464535e-02
8.699999999999999289e+00,3.256070916516876773e-02,9.662252982226669674e-22,3.247993901219878993e-02
9.000000000000000000e+00,3.269232924381157424e-02,2.057578240997213756e-22,3.412025903784713515e-02
9.299999999999998934e+00,3.435808625359434293e-02,4.386299623049415275e-23,3.575177756098024684e-02
9.599999999999999645e+00,3.677398233477319894e-02,9.359956091803333173e-24,3.736596342333279447e-02
9.900000000000000355e+00,3.808064543434497989e-02,1.999196128421921045e-24,3.895407888432134147e-02
1.019999999999999929e+01,3.818842129584272549e-02,4.273838397059374129e-25,4.050725897948884852e-02
1.050000000000000000e+01,3.827807555230947067e-02,9.144061946493418068e-26,4.201659500039357786e-02
1.079999999999999893e+01,4.049558774683845869e-02,1.957933023257745946e-26,4.347322097808942187e-02
1.109999999999999964e+01,4.187712168824677533e-02,4.195416731012654781e-27,4.486840197341158964e-02
1.140000000000000036e+01,4.315803303330144336e-02,8.996084734132168764e-28,4.619362291945105364e-02
1.169999999999999929e+01,4.381041081440177620e-02,1.930265620784612284e-28,4.744067672670496116e-02
1.200000000000000000e+01,4.467214082203881803e-02,4.144297463842430691e-29,4.860175035285015793e-02
1.229999999999999893e+01,4.666170230065715130e-02,8.903102908841492475e-30,4.966950755249172761e-02
1.259999999999999964e+01,4.620437021580674902e-02,1.913708697810541238e-30,5.063716706435533732e-02
1.290000000000000036e+01,4.762930063242005324e-02,4.115688360943301763e-31,5.149857505651594947e-02
1.319999999999999929e+01,4.959358724086420506e-02,8.855853595921536284e-32,5.224827073873909711e-02
1.350000000000000000e+01,5.014057358218099864e-02,1.906467909200158772e-32,5.288154415890716081e-02
1.379999999999999893e+01,5.162702207902993001e-02,4.106106534531213368e-33,5.339448532955178017e-02
1.409999999999999964e+01,5.252022645329895018e-02,8.847563970370026184e-34,5.378402397286242975e-02
1.439999999999999858e+01,5.319120272377279857e-02,1.907224018173057224e-34,5.404795933032632838e-02
1.469999999999999929e+01,5.446019196025442266e-02,4.112978477960702188e-35,5.418497965008516049e-02
1.500000000000000000e+01,5.561377518575227885e-02,8.873207071786080930e-36,5.419467113585934442e-02
1.529999999999999893e+01,5.441870302242162588e-02,1.914993938793799977e-36,5.407751631818868976e-02
1.559999999999999964e+01,5.341438459625408308e-02,4.134379721102387302e-37,5.383488198055608187e-02
1.589999999999999858e+01,5.379016945846702008e-02,8.929012466623412156e-38,5.346899694180342472e-02
1.619999999999999929e+01,5.396184782191409263e-02,1.929038479878401390e-38,5.298292015637882241e-02
1.650000000000000000e+01,5.563714251855484544e-02,4.168860390928551893e-39,5.238049974171121032e-02
1.680000000000000071e+01,5.447640602791334330e-02,9.012135499439755160e-40,5.166632367656082830e-02
1.709999999999999787e+01,5.420792014285599064e-02,1.948799466793093818e-40,5.084566302993855091e-02
1.739999999999999858e+01,5.401001314054794389e-02,4.215325372641121606e-41,4.992440868057495401e-02
1.769999999999999929e+01,5.157933364473868409e-02,9.120428342592314828e-42,4.890900256189628648e-02
1.800000000000000000e+01,5.140479397523384231e-02,1.973855900156951637e-42,4.780636452758772748e-02
1.830000000000000071e+01,4.838039347250237127e-02,4.272950174183038370e-43,4.662381596447964099e-02
1.859999999999999787e+01,4.793355284319682913e-02,9.252278193540670645e-44,4.536900129598542969e-02
1.889999999999999858e+01,4.611423907499687114e-02,2.003892776865587518e-44,4.404980850935494990e-02
1.919999999999999929e+01,4.216229852530660460e-02,4.341120730185471261e-45,4.267428981352415496e-02
1.950000000000000000e+01,4.045648323071965313e-02,9.406490844515922945e-46,4.125058348795102720e-02
1.980000000000000071e+01,3.718839482876147573e-02,2.038678531116025768e-46,3.978683791847238693e-02
2.009999999999999787e+01,3.581019907775370714e-02,4.419389620337721466e-47,3.829113873967212450e-02
2.039999999999999858e+01,3.430658274455992279e-02,9.582205578719467303e-48,3.677143991069051904e-02
2.069999999999999929e+01,3.117297572730219971e-02,2.078048466930520191e-48,3.523549945221220864e-02
2.100000000000000000e+01,2.957016745078367564e-02,4.507443771019004736e-49,3.369082046210334497e-02
2.130000000000000071e+01,2.589434293563796022e-02,9.778832119819834788e-50,3.214459791516774412e-02
2.159999999999999787e+01,2.427913566620408178e-02,2.121892434276598480e-50,3.060367163498448062e-02
2.189999999999999858e+01,2.261099423470668002e-02,4.605080338224775155e-51,2.907448571068847396e-02
2.219999999999999929e+01,1.891037173372967298e-02,9.996003383530097104e-52,2.756305451623890582e-02
2.250000000000000000e+01,1.743298403939632854e-02,2.170145562846868065e-52,2.607493538139286915e-02
2.280000000000000071e+01,1.508194422885294518e-02,4.712188517375992363e-53,2.461520785854479781e-02
2.309999999999999787e+01,1.389736352106613927e-02,1.023353973738179077e-53,2.318845943429070217e-02
2.339999999999999858e+01,1.279862199500269790e-02,2.222781234117109880e-54,2.179877744802170142e-02
2.369999999999999929e+01,1.133124887187044773e-02,4.828735713573770972e-55,2.044974690231203193e-02
2.400000000000000000e+01,1.057252588230158177e-02,1.049142176879113341e-55,1.914445378441130899e-02
2.430000000000000071e+01,9.201960280779941312e-03,2.279805716186402739e-56,1.788549346360989931e-02
2.459999999999999787e+01,8.567227220367621895e-03,4.954756966449201299e-57,1.667498368574266143e-02
2.489999999999999858e+01,8.261067472219678701e-03,1.076976943305245532e-57,1.551458165467755994e-02
2.519999999999999929e+01,7.607735922433789960e-03,2.341254051127573377e-58,1.440550467005070716e-02
2.550000000000000000e+01,7.213352570847709512e-03,5.090346837561511373e-59,1.334855378030922780e-02
2.580000000000000071e+01,6.253861272913979058e-03,1.106882604995554715e-59,1.234413991015930086e-02
2.609999999999999787e+01,5.727857842684969808e-03,2.407186898377117107e-60,1.139231193044613726e-02
2.639999999999999858e+01,5.295323743666069914e-03,5.235653185571135049e-61,1.049278615560982064e-02
2.669999999999999929e+01,5.126983570619048428e-03,1.138894603322427716e-61,9.644976777833710185e-03
2.700000000000000000e+01,4.500834428378995035e-03,2.477688117275711578e-62,8.848026777137358093e-03
2.730000000000000071e+01,3.685362202003906844e-03,5.390872407081919002e-63,8.100838881739571076e-03
2.759999999999999787e+01,3.239952225726558041e-03,1.173058553030188587e-63,7.402106191451778353e-03
2.789999999999999858e+01,2.785958331276763237e-03,2.552862928315073363e-64,6.750342118463077343e-03
2.819999999999999929e+01,2.213220235442563567e-03,5.556245829814639359e-65,6.143909342779193400e-03
2.850000000000000000e+01,1.856033862603417069e-03,1.209429535988701208e-65,5.581047523253471372e-03
2.879999999999999716e+01,1.547966577083957455e-03,2.632836533201484375e-66,5.059899548769333441e-03
2.909999999999999787e+01,1.294264106656134060e-03,5.732057023244192502e-67,4.578536156679689426e-03
2.939999999999999858e+01,1.148337497725855031e-03,1.248071578667240327e-67,4.134978786571282157e-03
2.969999999999999929e+01,9.919194332515691298e-04,2.717753103344311192e-68,3.727220576088329223e-03
3.000000000000000000e+01,7.086501335633806379e-04,5.918629849133546111e-69,3.353245441829978777e-03

